Fourier-based Video Prediction through Relational Object Motion

The ability to predict future outcomes conditioned on observed video frames is crucial for intelligent decision-making in autonomous systems. Recently, deep recurrent architectures have been applied to the task of video prediction. However, this often results in blurry predictions and requires tedious training on large datasets. Here, we explore a different approach by (1) using frequency-domain approaches for video prediction and (2) explicitly inferring object-motion relationships in the observed scene. The resulting predictions are consistent with the observed dynamics in a scene and do not suffer from blur.

==> readme.txt <==
This is a unofficial template to ESANN (European Symposium on Artificial Neural Networks, Computational Intelligence and Machine Learning) submissions, the project was built using the author guidelines published in: https://www.esann.org/node/5 (accessed in november-2019)

About ESANN: This event builds upon a very successful series of conference organized each year since 1993. ESANN has become a major scientific events in the machine learning, computational intelligence and artificial neural networks fields over the years.


Download dvi and ps files through the following steps: https://www.overleaf.com/learn/how-to/View_generated_files

Any problems to generate dvi and ps files check this link:
https://tex.stackexchange.com/questions/506932/create-dvi-and-ps-file-with-overleaf
